Does Gradient Conflict Predict the Understanding--Generation Trade-off? A Controlled Audit of Conflict-Metric Validity in Unified Multimodal Models

Unified multimodal models (UMMs) are increasingly designed around gradient conflict between understanding and generation objectives. The premise that reducing these metrics improves the downstream understanding-generation trade-off has never been tested directly. We audit it in a controlled testbed, GRIDUMM, which mirrors key structural ingredients of UMM training while making the ground-truth trade-off exactly computable. Across 63 configurations and 372 measured checkpoints, no directional conflict metric reaches an absolute Spearman correlation of 0.3 with a confidence interval excluding zero for conflict measured during training against the eventual trade-off. A dose-response intervention that monotonically suppresses conflict leaves the trade-off flat, separating correlation from causation. The norm ratio is a generation-failure detector and becomes null among configurations that master generation. Functional interference measures outperform directional conflict metrics, while training loss tracks the trade-off strongly. Our results do not show that conflict is useless; they show that its validity as a diagnostic target must be established, not assumed, and we release the audit protocol as a reusable standard.

==> figures/provenance.json <==
{
  "inputs_sha256": {
    "results/L_mgda_r33_s0/checkpoints.csv": "01f7da67592c8f01999113e1a2f934f78bb92bbab6861e4ac16cbcf6984cd120",
    "results/L_mgda_r33_s0/metrics.csv": "14c713635e4411b570d5726b920a74d9d55954a5b9d984bbeb1636dd3648057b",
    "results/L_mgda_r33_s0/reliability.csv": "a90cddaf6cc8e1b6d4c21685fd1c6918548f382359bff84caf5d84fa9e4b7430",
    "results/L_mgda_r33_s1/checkpoints.csv": "48a1081ff8ed0cd79caa3ff2a51f4a8534492ee3f0adbf5e7eede7ae998af30a",
    "results/L_mgda_r33_s1/metrics.csv": "30f50dda2783a66f560ef08961cd2b470be428159affbbeecc92d7b000e9ff45",
    "results/L_mgda_r33_s1/reliability.csv": "285728b933745c92b4575bc3c84ec5c549c2086a63060b417c164a2111682598",
    "results/L_mgda_r50_s0/checkpoints.csv": "39a58e4baacbde3ffb898a39ee2d015b180ca09a26b7deb29ddc5c1b2540dea7",
    "results/L_mgda_r50_s0/metrics.csv": "b9cc3e8e86395d54a022d61daf937f49b9ee6b9ff06136fd82403e64e4cf0165",
    "results/L_mgda_r50_s0/reliability.csv": "62358fc21f593dc092c8b066b930f0923c3d3010c6cc64ee2ecbbfa0c8e3b7b7",
    "results/L_mgda_r50_s1/checkpoints.csv": "fc5aa48272c0ba4fdea3c72141e1da19978171695766578640163a420d09c72d",
    "results/L_mgda_r50_s1/metrics.csv": "7ad40bb4d165a94101baeaf883a011040109c1a737c77965524e489a14198a05",
    "results/L_mgda_r50_s1/reliability.csv": "a5196459f82b994e95b40017e52232bea6d038586547ba053e10bc66c3bce8b7",
    "results/L_mgda_r67_s0/checkpoints.csv": "e979ccccd46512b0bf441aa61838247dcbab96af4ed207b9c565b7b4b3b8b608",
    "results/L_mgda_r67_s0/metrics.csv": "28a8c51fc5dbb8880c87c9dbd22c4e2729219551cde3cefd69c916f1e2aba235",
    "results/L_mgda_r67_s0/reliability.csv": "da93d2e8a99aaa406f9687738e12eafdd4961f1ff8f3eae80cad6fe7516bfaed",
    "results/L_mgda_r67_s1/checkpoints.csv": "8642026491cb6fa0f2c6960da78e81c5e994b99b76dec6083918af0e54ecfcdb",
    "results/L_mgda_r67_s1/metrics.csv": "353212f022a8f92c3285be4a7def58455cde4100d97a884d540c0e3fb6fa8f05",
    "results/L_mgda_r67_s1/reliability.csv": "a9509e4807424e615c17d58030843553dbf26b0d1aa8e5a891cc79a40520c7da",
    "results/L_naive_r33_s0/checkpoints.csv": "6f7906892da879c9c9c990968d57558cef44cf0003951aceaa394e7383bc93a7",
    "results/L_naive_r33_s0/metrics.csv": "c8b098d10c1ad42a20e8799e80630beb634369e337fa28ed18b43d5f28fe8eed",
    "results/L_naive_r33_s0/reliability.csv": "c6dc7c1a08c7d3aa283eb94bf6eef20ca4ea4dde77406635e2986302f96b17d9",
    "results/L_naive_r33_s1/checkpoints.csv": "ac738e4758134ce4450734c4dc89661cd46c006ac21b730de177fa5f0c3d5044",
    "results/L_naive_r33_s1/metrics.csv": "7ac3237f6dc29db3bd35da3e4e93c1d13a62cbd6b15e71b9341e703ae892b15b",
    "results/L_naive_r33_s1/reliability.csv": "5b405567f26d495b060924c2d357fabe8b069464a06b44cfe7d7e080d6ad6334",
    "results/L_naive_r50_s0/checkpoints.csv": "3833beab8d8335b6c2d35f59e0b1a780bc9b9aa910a6f85b8508da04c2cd6441",
    "results/L_naive_r50_s0/metrics.csv": "15e57c4f317042727ab0babd195f096dcdf2c899802d6348516de2e8e41dfe66",
    "results/L_naive_r50_s0/reliability.csv": "76261ebdad96883c2d96405a738a854ad764bec9fcaaa8b5c35b9e9a88b4131a",
    "results/L_naive_r50_s1/checkpoints.csv": "1baf628e2e4d402752fe6c0217b8273393f4a8b6c37a5d84449f3a8d9d8bafc3",
    "results/L_naive_r50_s1/metrics.csv": "fc104779d8e29ec90decdc40ccf30f6d733f4d617314e6d7c3205d4ce56d8724",
    "results/L_naive_r50_s1/reliability.csv": "4b702b569189843a98e05726d54b2966904f4ac3a9931e273970346c77c3379c",
    "results/L_naive_r67_s0/checkpoints.csv": "00fc1c42f299f3eddce3e356359619e151d9f5d6c7edcb59710e6071e1045fe4",
    "results/L_naive_r67_s0/metrics.csv": "384c23f9531408a19fbdaf0e89a92229006ce827e40caa786516ec84478b8219",
    "results/L_naive_r67_s0/reliability.csv": "ae5bf84255320580fce66dbbe2ec944e4827592924d8c862a751e494961c3e28",
    "results/L_naive_r67_s1/checkpoints.csv": "2c2299309f040956cb66aa8e05843b82a4c886864073b4dfa5a422913d081d8b",
    "results/L_naive_r67_s1/metrics.csv": "38c7c83cca9ae96392a368dcc657e30559ee2769b338337e0bacde90702c6aa1",
    "results/L_naive_r67_s1/reliability.csv": "d96eec1eddd7f51fa8732d5b538b9d0d300166bdc5393ff27a8f87e8eb07709d",
    "results/L_pcgrad_r33_s0/checkpoints.csv": "b128a3f012add589e9d18ccc042b7191b2bf1775d239c288a19beb924cfa8ee1",
    "results/L_pcgrad_r33_s0/metrics.csv": "85d233522f4cce08bfd2a77a7a58e971a0dd9e54ea4642f78779f1de2e2c798e",
    "results/L_pcgrad_r33_s0/reliability.csv": "c57742f0f890b66b6402f190b820fb9b235fcd5a0b7ad58ae08cf0c62cabd07b",
    "results/L_pcgrad_r33_s1/checkpoints.csv": "537f670898f44640362f41a0a81cf52e7bd0c5898e1bdac94fa2d07512686301",
    "results/L_pcgrad_r33_s1/metrics.csv": "825ee4f4da667f0a71691f99dddcc47543972064b648894951111441126fa1fd",
    "results/L_pcgrad_r33_s1/reliability.csv": "d2b5dd17c22249367423a8dbeed92412d704e86d6c112299c395ee4bfdd04c2d",
    "results/L_pcgrad_r50_s0/checkpoints.csv": "7c0eb8b6d327c6a5555fb428eb627d4e327669e9633840b7d4eb7755002d6f87",
    "results/L_pcgrad_r50_s0/metrics.csv": "a29fecdea8bc17634c7aefcb39dd8962fae4f75e011799cafd21bf1d650b6845",
    "results/L_pcgrad_r50_s0/reliability.csv": "5c7e86a34a48315df2e209318a2f697b05c02ca45f6e8657e403ba37db554182",
    "results/L_pcgrad_r50_s1/checkpoints.csv": "ffc03e3ec2eeb8b3185d65cebf4ce89504279fa8da5119960cc74625bba1273b",
    "results/L_pcgrad_r50_s1/metrics.csv": "523f575999f0680cc6b2f37f3a5ce3c1d9f1736444db72d2ca9037e9a2c534d5",
    "results/L_pcgrad_r50_s1/reliability.csv": "0d78833433d0680498ca4383830598baf739978ad5dcf5ac0775a966a5817f6a",
    "results/L_pcgrad_r67_s0/checkpoints.csv": "25be0cf0d3cd0d9d8f427b2c20ded418196db3b93f0cf7dd001250f9aaaf340a",
    "results/L_pcgrad_r67_s0/metrics.csv": "5d38fa951805aa6b6cc56017ee20db38e41082f9c5aadf89be335b63db9e2ec0",
    "results/L_pcgrad_r67_s0/reliability.csv": "bd9f006ee6703df20743e7a1516b8263aecfeb4aaa91c878bdae3404d6527318",
    "results/L_pcgrad_r67_s1/checkpoints.csv": "d44839b2ee6713ac0520fb6d1968c464e41efe801399a5d05121315950ffcaf4",
    "results/L_pcgrad_r67_s1/metrics.csv": "cee5c84de91cf2a13a0971582106e155f6351194b3623a3841fdc80c0eaec7a5",
    "results/L_pcgrad_r67_s1/reliability.csv": "86acda3594fa9234a242a98bae7dfd76aced49596bbabcca06d78e4f536c9e04",
    "results/analysis/checkpoints_all.csv": "520186cdc5030e0040096e7ee093938bda0e15aa4f5510d63dbc9fdf2f3c554f",
    "results/analysis/e3_dose.csv": "43cedb9c556e138a18c9bac53299c38242b5aeb9e49af339fdd8ee15a40f615b",
    "results/analysis/e4_healthy.csv": "f24b13bb43db01ea52f7c406f69b2156afc7911fa45877465658780c85ae2089",
    "results/analysis/e4_predictors.csv": "b886f9971667d2c05dabc64c878186cec117feb9f8ad460ac2f2fa2fe8f0f90d",
    "results/analysis/e5_scale.csv": "43afd51c03d81008fd9ba35102cbe963930d1343581dfc0193f0349997cb357c",
    "results/analysis/layer_profile.csv": "bc0cf9b34aadfec38e73158d4fb3747a18d022c263df802581aec95e7dc5320a",
    "results/analysis/method_table.csv": "4fdcd93119872dda40a4a66630cc69730ea09671de347f179be6923c6b2572fa",
    "results/analysis/summary.csv": "04a4c845403a44bad6f20b3a58b51c0709aca35f00aeaea4f5b0503270e5036c",
    "results/cagrad_r33_s0/checkpoints.csv": "b925d0c64ace5ac9ce168f3cefae1f4abb78d9e915c4d0511d0ff93c082a557c",
    "results/cagrad_r33_s0/metrics.csv": "8bd15d98bad9e69809c19ad166c735828b9ad6e5e68aa19352e8e9dd09f2e4b4",
    "results/cagrad_r33_s0/reliability.csv": "9fb4a79ce77a5ddb396740e7493ec09fb71973a0c2a716905e9d03a9e4c52615",
    "results/cagrad_r33_s1/checkpoints.csv": "7df9cd928ec72b173046156bcc20e9da6171bb116797f7b57c64498e94c81ad2",
    "results/cagrad_r33_s1/metrics.csv": "74f3a232d90a8859b3060ac80d8d2a0809437dd0de53d6b3e1e94c6fa4334b2d",
    "results/cagrad_r33_s1/reliability.csv": "8c51406af96b9679571ea1d6e57e06b02dde6a9456fab52fc5d662344d5adaca",
    "results/cagrad_r33_s2/checkpoints.csv": "ac0461786b106f7cf7a2aed22e358e17627a5ab4c800f7bd62abc3a6c41f11ed",
    "results/cagrad_r33_s2/metrics.csv": "6a94da7db81f82bf07694199fdd16b7324493988ec76e7915424d2925a742130",
    "results/cagrad_r33_s2/reliability.csv": "a4d5a55e2bc0d871dec0aaf785b4f1738d37e771eede2abbcd81312eff1ab77d",
    "results/cagrad_r50_s0/checkpoints.csv": "3513157c0eb76bded2714485eac773fabb446ccd758f1ee22c473b1b2a53d6f0",
    "results/cagrad_r50_s0/metrics.csv": "4df4c053b47a8a5d5ab292a79ad14274435c52d30aaf0989eb683359266e37f7",
    "results/cagrad_r50_s0/reliability.csv": "40745e559fb82fc675a96dbb26d1735b82c9b067e7da30fafbcb47b45f3b1e54",
    "results/cagrad_r50_s1/checkpoints.csv": "564c3d8cfd1fd3d01f021e60f736ad2fa0afe155b12dcc801d439a9bce021c08",
    "results/cagrad_r50_s1/metrics.csv": "a0d07f00dad7d736fc1a0854e3e12ee1b4b745e192b37aba1f826806334d60f0",
    "results/cagrad_r50_s1/reliability.csv": "8abd658467ef1e401f2d2e89c5f057792b7ff937944972d97ea9c61683426386",
    "results/cagrad_r50_s2/checkpoints.csv": "66ba50fa785d3468f44d503c6651dcea8f81af8e50541ea7f70639c8cce4e320",
    "results/cagrad_r50_s2/metrics.csv": "b9880756095546f8002e0872a7cf4c47b18020a60292c7698c94f01c5e94fd6a",
    "results/cagrad_r50_s2/reliability.csv": "893c54a9716ee4d81e54f770dbed75f7af35ceea52050f62665f4016fa56f328",
    "results/cagrad_r67_s0/checkpoints.csv": "b092f34173bab7d7262ff020993548c72a8db6feae2260fbf386c31011baf3c8",
    "results/cagrad_r67_s0/metrics.csv": "c71d0693411e01de9e3b37204f764548ce16a8023f64ab01172d7c4a98f14df8",
    "results/cagrad_r67_s0/reliability.csv": "124c2b05d75c652120170320f041bf7d5cff31052d780b0c09740b01091702be",
    "results/cagrad_r67_s1/checkpoints.csv": "18399113e393bfc7fc48e4f5472368862090765a8a6bab3113d7b949bfafe474",
    "results/cagrad_r67_s1/metrics.csv": "f5b3b2feb01ce6ddf05b30b5ab99093483253c1504391cb2e66132b98803064b",
    "results/cagrad_r67_s1/reliability.csv": "357f22b28728d64e762c2db35c42e360377a35c9f91195cddd04a78aa908938c",
    "results/cagrad_r67_s2/checkpoints.csv": "015e2c913198a415e35c8f8bca138cf566fbfee91a27184f0939450e263e3993",
    "results/cagrad_r67_s2/metrics.csv": "da473bec580536e6925e937d838f87bf4a58f3e06efa155f7cfa79df470ffbaa",
    "results/cagrad_r67_s2/reliability.csv": "776319dc1fb63b95868e66b7481ca933d00a21bb4aac3cc23eb4f0da1b10a1aa",
    "results/gradnorm_r33_s0/checkpoints.csv": "614658682b6df4c8742c562514dcde73f7bb393c1be33a59ad1d10c11cb70383",
    "results/gradnorm_r33_s0/metrics.csv": "bea19aa7d7c625c1ef93ecf4e663d267cc613dbfc02e9396de8db99a55a0d1b8",
    "results/gradnorm_r33_s0/reliability.csv": "0dd534628ef85295c040fbdd8f87d9e78b8bbec389a95ce82465c03e7588726f",
    "results/gradnorm_r33_s1/checkpoints.csv": "92ee1979dc19fd6920dbd4b26ea820459747c7247f5f2d8cb0add16435d2ea61",
    "results/gradnorm_r33_s1/metrics.csv": "9cf54fd9512917affb455dd9cbd25fdd3089509894c3ba6626e8b6836f712424",
    "results/gradnorm_r33_s1/reliability.csv": "aac399a4758103a9ac17fcb14062fab33bbab5f4fff18e7f9ce87314670fc92a",
    "results/gradnorm_r33_s2/checkpoints.csv": "663c6d2fe8af83afd329bad007023253b9572694b82e81aee488762d7fddb8cb",
    "results/gradnorm_r33_s2/metrics.csv": "844b240c2a056f06a8f72f1cbf40fdffe8ba282fc35bfadd2c80bd66fe6c9475",
    "results/gradnorm_r33_s2/reliability.csv": "82fbdd6402ce53b184890db8ebf39b9fb95cbcefe4a8392dfc9aba664891e93b",
    "results/gradnorm_r50_s0/checkpoints.csv": "6541f8dc7e4a3076f5b6dd2f18dc8366fb92e68ada31311d7613ef2be04d2e8d",
    "results/gradnorm_r50_s0/metrics.csv": "2523eb26bfcc6f3f65f24f07af0c61892858efdb4d44fb1bd2c4b58d9c18afa3",
    "results/gradnorm_r50_s0/reliability.csv": "fe51bb49a66e2063afe32fbd7ef3d893b52f49214c7c6327df8909c11e13432e",
    "results/gradnorm_r50_s1/checkpoints.csv": "c106fe1f486b09106d28b95d817881c023e92ea6aeb851afd90b1118e4cbdbc9",
    "results/gradnorm_r50_s1/metrics.csv": "de289f642818a93930340d213751bee34128d44c4952934f9434cf056ad54516",
    "results/gradnorm_r50_s1/reliability.csv": "c989f7f22849d54488fe376dead50450c3f22b1dee7e87b0d823fa6dfcdad0f3",
    "results/gradnorm_r50_s2/checkpoints.csv": "4637ec213106b2852361dce8b57100d73f8d90870bbb5273f9b13e75e1ce35d3",
    "results/gradnorm_r50_s2/metrics.csv": "ec8a2a591de7d8fdb8bf65a8631692ee6976e2244cd7e053884c49a6feb156e3",
    "results/gradnorm_r50_s2/reliability.csv": "0ed87c7c09f74ddbc84b6fee2926e30021c53cc5f94aa7aca1cf65e8425f1ee0",
    "results/gradnorm_r67_s0/checkpoints.csv": "8582e17a2d70145264f796176f2078d9cc108c41eea5f64c2317231cfb5690d5",
    "results/gradnorm_r67_s0/metrics.csv": "f53a29e8cba6aa7c7e9014fae025edf43cc287402effebeb6162763e23cb5133",
    "results/gradnorm_r67_s0/reliability.csv": "a7f1fca076422046ad21fcf6b28579e6662a36289845ecf009ea6f6186f15eaa",
    "results/gradnorm_r67_s1/checkpoints.csv": "7dbb9fc5c68fef7daadfcca51a956d834db3216b30810eed58d0b2873294b17d",
    "results/gradnorm_r67_s1/metrics.csv": "cfb2c42325b5e23bb2ace36421fab9d315574a1f92f53b573f86b665f65da8ef",
    "results/gradnorm_r67_s1/reliability.csv": "bb4cfc64d5591312863dba3c87b92a81aed48dc07b0fc68f3c280c5b6bf83fb5",
    "results/gradnorm_r67_s2/checkpoints.csv": "a6085643cb67aaa1fe627f3f243fd4549b420c29eb12d68504c73ab7e96738bf",
    "results/gradnorm_r67_s2/metrics.csv": "14a7d3935261694e7d67dae6436b5e1597c05951eae8f7c6fdb60d88d7bd780f",
    "results/gradnorm_r67_s2/reliability.csv": "50811b8f7d2975214005d70e5c02aacc10bd3427745cac17c710f0e7b5df0463",
    "results/mgda_r33_s0/checkpoints.csv": "aedfb08ad1a4f9c704b88d215dbf62d107d5bf8c33582b10e045d5b6b74e73d5",
    "results/mgda_r33_s0/metrics.csv": "007ad53b443302f67c2832477d5d83f92fd419c54285f7a35cb3278f187faa70",
    "results/mgda_r33_s0/reliability.csv": "d5aeaf716393187acdb21ec8183ba2898eedbb11b15332986343a31418c4effe",
    "results/mgda_r33_s1/checkpoints.csv": "7bbe93f6cb9fe66de2ba4f9600cc0f13c80f810020078466c2ca885adc6428ed",
    "results/mgda_r33_s1/metrics.csv": "cc488e7b395f235bbf006b17a43d50832a8a6151222cb4dad3f107b079e0b45c",
    "results/mgda_r33_s1/reliability.csv": "70acb6b9b1a7978e2077c82cee99b6205234382e2c24ab0b9763b9e6acd0f893",
    "results/mgda_r33_s2/checkpoints.csv": "ee6e1d1b6fb759d41649737f1bc90302afd43e58a1f5a20130e9419337643282",
    "results/mgda_r33_s2/metrics.csv": "a486506bfa13f0b2d0feb6ae582d4dd82d1423f70653b209ffb18d1b907f1444",
    "results/mgda_r33_s2/reliability.csv": "694d2fd0a39eb23e726f3b893f9a63a85bb81aba38c331ec7d057e32114db234",
    "results/mgda_r50_s0/checkpoints.csv": "ceeb9b082a42601542dda7d4d61afb9658ce723a814ebeddfc4772eeb9162386",
    "results/mgda_r50_s0/metrics.csv": "57a2f8d74dc17477d6dc2d3a7e714c3573f6e5653aaca9a04eee347c2067c333",
    "results/mgda_r50_s0/reliability.csv": "40b5ca4ee2770a7ecf1caddb873f7a65b8bacf777ee2bbb625d7b9e0242c132a",
    "results/mgda_r50_s1/checkpoints.csv": "57b31c4d358b21112442d77baa0e328a1a4d54f2d9165dd43f8c98714c3bb05f",
    "results/mgda_r50_s1/metrics.csv": "c6a0fdd75d82bd15d5b66e0c3dab2e4945bcaa4341fc04ee8ecfe5bf368ef81c",
    "results/mgda_r50_s1/reliability.csv": "26bcf3b0adfd344d1aa532dd857649b322df2e01514349ec7fc82d6ed9d14865",
    "results/mgda_r50_s2/checkpoints.csv": "7eb9203fe219f22dad3b012984902b75dee400883d340cbbb2669d8f95cafd2a",
    "results/mgda_r50_s2/metrics.csv": "7fbf648f4e6581d7b28be574ab893a347a972ac850f36f6e62b9d3d9371dda76",
    "results/mgda_r50_s2/reliability.csv": "5e738ccfd920ded154857c8f0fd1deab9a09d6941c219770e728acab369cd858",
    "results/mgda_r67_s0/checkpoints.csv": "39030443325a5c3098df48e86c6a23efb8c7acc5858b67576666daa22a511364",
    "results/mgda_r67_s0/metrics.csv": "17614604eeea865269c2cb7e2e3675b513827a00f5e173a49e0f732fb401b57b",
    "results/mgda_r67_s0/reliability.csv": "e41d7053f8461eb5647516e8a92c465a4c12daf37a26f1948b119dbaea7e1e2c",
    "results/mgda_r67_s1/checkpoints.csv": "f11b170eba61552d4f92c3c9a3c0e38b074ea9879436d11aa0ff79bbaddc8035",
    "results/mgda_r67_s1/metrics.csv": "fe314fd736530183f43a9efc2f48fb2024af1d0e919ec17cf54de7f0be7fbf87",
    "results/mgda_r67_s1/reliability.csv": "a87187d3ee492d15c415286f81b4cc3537192e8a568b1d91ee690674cd75d2f7",
    "results/mgda_r67_s2/checkpoints.csv": "63da520d206f8cc9e42fa395e53aaf344e126d9a49803f384feb8d73a0943787",
    "results/mgda_r67_s2/metrics.csv": "75e3b13338f8d3a78a08868ea04db2cecee72356e956f9e176fb182d4c66767f",
    "results/mgda_r67_s2/reliability.csv": "e3824770f9bb32b8a42c4a61f50bfca4ef1bbe668e1aafc68d55cf30100bfddf",
    "results/naive_r33_s0/checkpoints.csv": "96e09d7fc7c324882167af0320714e95d6b6788b35bd39f048eff7a93535c9e3",
    "results/naive_r33_s0/metrics.csv": "17e728aceef6b850a3272c168ae224758c63ecac07678ce7a69f0036d9384633",
    "results/naive_r33_s0/reliability.csv": "29b1cceb8f35bdd0d28bb6a8f4afbf8c196242a06e02bdcf9126449c34260750",
    "results/naive_r33_s1/checkpoints.csv": "1b8fd3b46a5d04c0744933500cd6deff16b5aac0ea5bd9dc96f6ed457ddff53c",
    "results/naive_r33_s1/metrics.csv": "65b95c7a6b4db1cf4c79854ccb264012b3063410d139b5d658e73ac6185f637c",
    "results/naive_r33_s1/reliability.csv": "dab436d50b6c1b99b36ab5df17596f439fa6929117c0d89174f62a7310cfe2d2",
    "results/naive_r33_s2/checkpoints.csv": "1a626c9871ba8ae89971fc4a7e0c094b8c5929b73b9e691ea540818301c73f4f",
    "results/naive_r33_s2/metrics.csv": "5cd56c6965541645c3a15f4c24770f315568e2347e73e24abebf9184be210d31",
    "results/naive_r33_s2/reliability.csv": "cc2768f2d49b3f852a8f97cf1bbc78b1ab8678a85da753d411062025edd55f90",
    "results/naive_r50_s0/checkpoints.csv": "a3583e135e57f5cf5473a518eb7baeb5fa10623b0547c72c17783e6da1028466",
    "results/naive_r50_s0/metrics.csv": "7a2fd4dd6f66aea89b8e9b6a9ab3d6a4ea0073bec131fb1b191e467e0cdbdf64",
    "results/naive_r50_s0/reliability.csv": "d4b0e25ed30163606b5ea078fe28151fc2fa89def6756f8abb9d2edec7017ea7",
    "results/naive_r50_s1/checkpoints.csv": "0fa5bde93c6fae148ffb3443b7850a6e07d3912b010d7f68e20fbf9cce77c536",
    "results/naive_r50_s1/metrics.csv": "124d6776094dc33375144d30e0395888064411bfb131de995ad36ed9ba9b3981",
    "results/naive_r50_s1/reliability.csv": "2c6e95b8eddf173739ef7f4b7fad075c9e1feb902e637ef53bb1ce6f32209726",
    "results/naive_r50_s2/checkpoints.csv": "43a7887d1f7cf890d3a660df71c057fdc59e9ab8a12a116995ef26e7bc2cecf3",
    "results/naive_r50_s2/metrics.csv": "709ae8dce952ec7d41e11eb6e7353fcc6a420c0f6ad832216afd3c0927e17307",
    "results/naive_r50_s2/reliability.csv": "91e9abf12e7012e90bb66f8bd9ec7fa58b1abed4d0ec961f4bd0464f2ab2e84f",
    "results/naive_r67_s0/checkpoints.csv": "a23d1f5062910ada834a7aa43a3224201b1c0ba152eb84a6bc47778a90331871",
    "results/naive_r67_s0/metrics.csv": "b2426544f830673bca57bde17ac113adb517282e78627964dc95151c83fe36a4",
    "results/naive_r67_s0/reliability.csv": "d9fbb031def7e957309c92ac8680e6632c6b51886c2d91fef99850b2a1147e40",
    "results/naive_r67_s1/checkpoints.csv": "57b1b53c289142d20d25988eb4c3bbbe621f7bbb12a0e609d93c0cabc4914d63",
    "results/naive_r67_s1/metrics.csv": "ac44e640ff47ad232ef0050ae0f88d92eebc9abe41c7961238332ef8b9d79e6d",
    "results/naive_r67_s1/reliability.csv": "f7fa6e616f5afb7bd395db9d68afec974f106d93c79dc89dacd90a8f23fe10e9",
    "results/naive_r67_s2/checkpoints.csv": "6aeb8304016b7f63761546d12bd84b62907d26d82b35a6ffed6b6879f27c0739",
    "results/naive_r67_s2/metrics.csv": "3d9f04613e9a0c5341146e6d9580bc9e27e2817aaefeeefcdc0be06d2f2aed92",
    "results/naive_r67_s2/reliability.csv": "416364c772395207aa3a88d70186f6fdc8b176002eb258831d892485e7756a32",
    "results/pcgrad_r33_s0/checkpoints.csv": "b20716b6ad89c012940dc425d6fe6561b098e76cc4caeefcc40bb79e58fdba22",
    "results/pcgrad_r33_s0/metrics.csv": "0bebbda1b97ab523f9cb14cf70c0c806c8c5e11fbdec609c62735e338f3fe512",
    "results/pcgrad_r33_s0/reliability.csv": "4bf9a1d81fe8161e5fb857a88f08d924c187d0e68fa170776660a1a978b2fc0b",
    "results/pcgrad_r33_s1/checkpoints.csv": "d9f4fb727283cb284cd94473a9c1a0e81ee164145a27c6b516c5e45e36a9ee60",
    "results/pcgrad_r33_s1/metrics.csv": "cb1f53250f348bf2838400ac12c73ecadd40e686f1d4e35ede093eac266a1bb0",
    "results/pcgrad_r33_s1/reliability.csv": "b15cce0c410459fd167c865c04ecb238fa2e1cb3b40beedd1f4e4a45e652da48",
    "results/pcgrad_r33_s2/checkpoints.csv": "680ccb96e9a762311ba1833852c1a61f21d99dd53763face757611f3289c2ec4",
    "results/pcgrad_r33_s2/metrics.csv": "472e32440829341f90b0a5906cd49a723ba5b125da923abcf41fd81bc7d0abb7",
    "results/pcgrad_r33_s2/reliability.csv": "79c728b618a1d902cd905f86c98ce42d38d9b07a32d19351160c9050cdc93dbf",
    "results/pcgrad_r50_s0/checkpoints.csv": "a30323defd8bb742b21051cf003da0d17cd549ffbf0ffc7de30a4170e4fec71b",
    "results/pcgrad_r50_s0/metrics.csv": "9b4e0c557a6309440c0374874cc44222b263b53c7dd9d2fefd3ddad1575800c4",
    "results/pcgrad_r50_s0/reliability.csv": "e1763820f6e16a3feb00de80b833fb27a414295633da4510b69a540ef2bdcba4",
    "results/pcgrad_r50_s1/checkpoints.csv": "bfa092d1f0c1771e66af6b3b350ecb85373c01540ce4514027e179001f61e9a0",
    "results/pcgrad_r50_s1/metrics.csv": "2e7ffbd27c2fee4fe900695e2226ed537aed4506f5285072f8cbae4f8889f1f6",
    "results/pcgrad_r50_s1/reliability.csv": "8ac1fb92334db5857d202eb9a74d84f4d21001429a0c99d0e14c70853106b066",
    "results/pcgrad_r50_s2/checkpoints.csv": "dc930f1f54301833257e9a0b62c38fef6295cec51e008b88bf5f68639fa41cdd",
    "results/pcgrad_r50_s2/metrics.csv": "cefa6db13cde7ac3e63a38ccd1413b432a2d8c48d57ff600b0bacf4635cc3158",
    "results/pcgrad_r50_s2/reliability.csv": "bf4dc2e0daceb49e8a846670c1542b960098912cab2f711d0161a698dc556570",
    "results/pcgrad_r67_s0/checkpoints.csv": "53bbc951cbf13ac93479cead7e17b404c311abbe504f854df012225c49127a44",
    "results/pcgrad_r67_s0/metrics.csv": "5c06b9fabefda9cf899da02e0c8dfa1308f6d03484d642699d6cae7eabd7ce78",
    "results/pcgrad_r67_s0/reliability.csv": "d86eca877a427cc652f0a9fc0da9e5dd1c338e5c968074aada2ba6050af2c055",
    "results/pcgrad_r67_s1/checkpoints.csv": "5287fb923189a574b56807f0bcffaac4e33979c3f05fa48cdeddc3c370109503",
    "results/pcgrad_r67_s1/metrics.csv": "0e88e3d32af8c54612707fc5751eaa9a04ec9291b06a49417f804d72320675a3",
    "results/pcgrad_r67_s1/reliability.csv": "e279ccfe787ddba2757216243cc906c8b5b71f521889c9edbc7cc2ffd2829b24",
    "results/pcgrad_r67_s2/checkpoints.csv": "b5107199f7e45d4d0fb46e3c2c96550f01762bb9e2868116255e19a71bf2f195",
    "results/pcgrad_r67_s2/metrics.csv": "ddf5f8265c36d39edd6f83306a7d7c896c21a3767a4491bc07e352b4a2529a87",
    "results/pcgrad_r67_s2/reliability.csv": "631c5f9734d35c9ed5d71550ea7876d0fad53e8d41625a58999a144c1ad34343",
    "results/proj_a025_r50_s0/checkpoints.csv": "51f69dedc2a8313ca1f08d337fbfca8e13ae2e0aebb699e5f13d80117038b8ac",
    "results/proj_a025_r50_s0/metrics.csv": "f91fe3571d226b2169dd92eedfe7d47c8a140927864e8dcd086daae120f4ca82",
    "results/proj_a025_r50_s0/reliability.csv": "6cdf7110dafb9278b5d97300abe178ddd21870f89dcbf28736116b3650f7ada9",
    "results/proj_a025_r50_s1/checkpoints.csv": "1c55dd6af709a929e61ecf91a1cdb1d3b9a43469699531f432c959d95e351d3a",
    "results/proj_a025_r50_s1/metrics.csv": "c8f29665540ef8cfc398a131fb0b1522faf1cbac40346aef38712f95d094c842",
    "results/proj_a025_r50_s1/reliability.csv": "554f75b83d3bfa781b0d45282b2c6fa5151ba6d445306ee8906727d039d0e34b",
    "results/proj_a025_r50_s2/checkpoints.csv": "ed945ea569ec09d755c8d299545e3ccb2d548c341dcc8edb23eb2f5eb29e7545",
    "results/proj_a025_r50_s2/metrics.csv": "35afbc64cf1989dce6d170bc43101516e97c0b733b6c4382d8327a9711c10487",
    "results/proj_a025_r50_s2/reliability.csv": "8da683b6cf7c4a87ba6fba7dd5aa1d883807b6e87ecb0c67c0439f290a296b30",
    "results/proj_a050_r50_s0/checkpoints.csv": "89f8597a6e813e49ed02d16fc7fce676d4ae85924062fb4e86a6e48b9aa5eb55",
    "results/proj_a050_r50_s0/metrics.csv": "816fb90b42f84bada044a57378926c55f50eb42eebd9f4509febf0b330ee285b",
    "results/proj_a050_r50_s0/reliability.csv": "916502f72ba966ba8d7e68b27ec1f8701391dbc5a8f4149eb8f41ee02767b571",
    "results/proj_a050_r50_s1/checkpoints.csv": "1b8456b09c7f7c97de148891cfd3cea675e887eda871db7a5005608cd3b86e69",
    "results/proj_a050_r50_s1/metrics.csv": "6ec13aa2042bed88fcf9c49e66726422f81f851d7ed68b8b893f5be212bb033d",
    "results/proj_a050_r50_s1/reliability.csv": "3cc6b2c2f9b39c8a6ea4a92d7084c28e053638615e9433a11484dc80cf71d259",
    "results/proj_a050_r50_s2/checkpoints.csv": "af07a14fd487d5a7f5c401b0577d602ac8c1c530977c346fd1fc2cd30b0b6d5f",
    "results/proj_a050_r50_s2/metrics.csv": "67ae9bf8f5143ea9e0386dc640a9086ef8bc7d0fb6b282277e29f479dfc8fce4",
    "results/proj_a050_r50_s2/reliability.csv": "ed387dcdd927f5f586dd6e87d757d4cd725d4526b81134d2b61bb216a743bd39",
    "results/proj_a075_r50_s0/checkpoints.csv": "310ae60211accc39edaeede4468e831d7d38314e17f99ab4b2d06af396fb9ab2",
    "results/proj_a075_r50_s0/metrics.csv": "ef44adc88a3045ecfa60d5a2e87d0c2a6c85ea02caa7d7a95c971416cc0c025b",
    "results/proj_a075_r50_s0/reliability.csv": "b584a23af2ebddce8713c5fcd9a31556a3727f7e6ddcd560b46ef3758271c098",
    "results/proj_a075_r50_s1/checkpoints.csv": "fb32abc5447a80f5c4009517715492b03b7e4f5b3c0ea5e1dc411fc1e5418259",
    "results/proj_a075_r50_s1/metrics.csv": "0418e4e6fba0b13fcbad66005ad1cb39ff00449311438c18386adf7090bb3aff",
    "results/proj_a075_r50_s1/reliability.csv": "a1141af29fa79efc0ebd1fc586480c87c6aabe9bac0d9d1acdc74e305f379b30",
    "results/proj_a075_r50_s2/checkpoints.csv": "63b1717b9f3ebb7d1ac905cac4c670702016235203188d76524ce49c89d406eb",
    "results/proj_a075_r50_s2/metrics.csv": "3e4cf35d6f55a63c93a318473a8aef4df6b2ac5670c68363d00cc87f49c6284f",
    "results/proj_a075_r50_s2/reliability.csv": "c5a5c9b35fb8dcbd33a0c4ccb96de0ddb28d0744cf6f65e192f4c89bd9caca09",
    "results/proj_a100_r50_s0/checkpoints.csv": "c9a1a477bf3f85a4a2484f52b0be00c17b2346fcaeaf47876bc8bda565440601",
    "results/proj_a100_r50_s0/metrics.csv": "6161cc52d639529ceb31e5c312cd5aa331b95bc682ede690c25cfe6f1692c943",
    "results/proj_a100_r50_s0/reliability.csv": "52178ae6608241768528b26223a712005a3531f31a59d5d7be9a3a70ef42fca2",
    "results/proj_a100_r50_s1/checkpoints.csv": "c08c446d118d1804f549ee110e12756f2e6f8df669596d342b0e38529ed55f90",
    "results/proj_a100_r50_s1/metrics.csv": "ce33c7e233d346b6e429c7e02efbf86fabdf4db58f3fcf8d2e1bb07ddbe692ca",
    "results/proj_a100_r50_s1/reliability.csv": "109fa554e63f68be4771cc837e022a5cfbccedd87af4e7559df82dc8c134d99d",
    "results/proj_a100_r50_s2/checkpoints.csv": "f3f0bfc2b2c00d5762d5646c83a9000f1ce4c2ac9cfffe90a25d3217bd8daf52",
    "results/proj_a100_r50_s2/metrics.csv": "ef77a9b1fe0832b7e55470e8a037871b09b059815ef4da6a53ebfb87fb305e91",
    "results/proj_a100_r50_s2/reliability.csv": "a4810daed22f1f97a64da871cc9e585237bc3c8a701c7d93f3d6c5f4564687a3",
    "results/soap_r33_s0/checkpoints.csv": "74a32eea247ec05f59a7365e6f7d071242094ade265702eeb526451929bdc54e",
    "results/soap_r33_s0/metrics.csv": "b927e1b84fc895aaca310cc845a30f548c3f9e849750324b78fcdeb22a88cf32",
    "results/soap_r33_s0/reliability.csv": "6c027715f3c9bc06e24f23d49be31bec5f38fcae020e8e57f048ea46b79ecfa8",
    "results/soap_r33_s1/checkpoints.csv": "df7e45cfc7eb6c4ffbbace08ac8ecfd0a197c3d760249d7074de191f955a7586",
    "results/soap_r33_s1/metrics.csv": "40f2eeb5f59a74b11c21ad808dd77ff419ef98ae0ac7a93892ba71d53fbc93b7",
    "results/soap_r33_s1/reliability.csv": "5d6a3b2beeede69efb93c90faee4222694a1b07ff6eb9d9a89205a86cfa9d3bc",
    "results/soap_r33_s2/checkpoints.csv": "38f986081922ffb26db585bcb4bbb2b0191f86c3bbef594a1d509ce2e212e9b6",
    "results/soap_r33_s2/metrics.csv": "1aca8beb359748a93cf24fa0897d2097ab166b4135fbd4212a63cab8bc39b312",
    "results/soap_r33_s2/reliability.csv": "d5e5e2bfff33d0afa464bbf35402cbbf7f7d3fde0ca2af7a3868036e745e1ebe",
    "results/soap_r50_s0/checkpoints.csv": "c6191f4afcb279230fb2aff712c1f500f07f6c7989be3e6c1fa5f46d5b0d73f0",
    "results/soap_r50_s0/metrics.csv": "80ac82af134c07f5f57cbbf3734847375fa495a53e529f97ac2f814a336bcb8f",
    "results/soap_r50_s0/reliability.csv": "c6bd146ba2799ee30ed7cd3a3d6d82c2839545f9bb2501097993e8e8053c0d6b",
    "results/soap_r50_s1/checkpoints.csv": "61c023813cf3c3393e9b48617193c890d5f40078c8ca01368d01c2f4b71eaf32",
    "results/soap_r50_s1/metrics.csv": "c9446d26857c192187ece9754c54be246f2e81d48ad83498a58e2f26639d183f",
    "results/soap_r50_s1/reliability.csv": "f1bd74809f8862099769958d3faf9824a4a419b1777f46536b600b6169728062",
    "results/soap_r50_s2/checkpoints.csv": "e30be9c4850b349f82c1838b2e186c0eadca074f7668c4246274713d8ccd65f4",
    "results/soap_r50_s2/metrics.csv": "fa3055f69d2b2cbbf34eb7ea9fd5562f87c9943d59e36b284cc7e30949e34abd",
    "results/soap_r50_s2/reliability.csv": "a942cf8a354afc4fdaed32ec82a872a4a0096738d05898c52e83532a1314bae2",
    "results/soap_r67_s0/checkpoints.csv": "bff4e6777fe4bc226be06b5aa098a047308fe7f95bb2b9a266236ac8698a6154",
    "results/soap_r67_s0/metrics.csv": "9288fcc63f33d5e2b46cfe342173d030bb690d2699971908d0db112c26b69576",
    "results/soap_r67_s0/reliability.csv": "daf0de1ed36ff85d9f8e5937fc21e4c7501c65cda8f141029ecfd1273dc2be5e",
    "results/soap_r67_s1/checkpoints.csv": "8250e1b8147bd4ff487c573f860c3ee85f765072a256b46f5c676c6b024385df",
    "results/soap_r67_s1/metrics.csv": "e7bd4c311cab966e45c20aedfe49271ff33c43293edad21c21becc5441779395",
    "results/soap_r67_s1/reliability.csv": "3ac6727ac19f6f2d600f01b500bddf8241ea4c786c965b9abd795a2a5ae14cb4",
    "results/soap_r67_s2/checkpoints.csv": "e6d718b7891bb395ca472a77e45c24b6326bfef005d50cec95034e31874faf98",
    "results/soap_r67_s2/metrics.csv": "fa672d1d31a09f60d66ef3b1090cf01bf9b708e9da27a7a9be02d049249c5d49",
    "results/soap_r67_s2/reliability.csv": "abe78ca61226308bec2de4223822242f744a41e7200930cb82e7858e6283e4e0",
    "results/toknorm_r33_s0/checkpoints.csv": "3fe7d284c99994c8123af6e3b42856e155ff5436b0299a65919c5cdf4e83426e",
    "results/toknorm_r33_s0/metrics.csv": "71db496611f2a39ac2de4a1bb7a9cea34c5e2f4aa2041382cd09a70229200d11",
    "results/toknorm_r33_s0/reliability.csv": "02f0621b5c7991d1e1a03d51b3ada6a10fbc7ed93a514319032c49348bf1ab89",
    "results/toknorm_r33_s1/checkpoints.csv": "b3527bef20b2354430b13e5c9f58772b8d13619048215cc9da7aac34521c5cae",
    "results/toknorm_r33_s1/metrics.csv": "9d6679aba1103fe38a3b5a4f8333936316170e4478952b788b1776090bce80d7",
    "results/toknorm_r33_s1/reliability.csv": "8b986e5241c1a889f99400e2090b24ad7821bfefeb139eec1896a539f3ee496a",
    "results/toknorm_r33_s2/checkpoints.csv": "7b37fbddc2894181f32c8d23ef916f27805cee2c9799de46b3f4254c0b8e6f59",
    "results/toknorm_r33_s2/metrics.csv": "8d06e49de0f42ba3822bd5438e5bee8a8a1c8a07a8be9138410b36d768afa1aa",
    "results/toknorm_r33_s2/reliability.csv": "a18d597f839bdc44b8e1890b84f923375867eca9fff9f24d3afce462824d5937",
    "results/toknorm_r50_s0/checkpoints.csv": "8edc97c10d7a41c3ed3c5317fa5220ae341c7b72e601fbd9dca01f1fb83f098f",
    "results/toknorm_r50_s0/metrics.csv": "01dddd2e609767222b02414e0e300ae8c2bc5db20ef1004457d690004fbde4f4",
    "results/toknorm_r50_s0/reliability.csv": "ee6ac03ea6d52cafd78a6b9a12378337fab8fcff5c837839da58d6ee2c778b7e",
    "results/toknorm_r50_s1/checkpoints.csv": "1fb8c247498aa0f8607e3598c79d585648003466a0cfdeaf3d8430c140effb8f",
    "results/toknorm_r50_s1/metrics.csv": "220b5100b21c8526dd6d556e75e3511c1d038403556123585cdfc0e53e2bcfa3",
    "results/toknorm_r50_s1/reliability.csv": "becb953b09b80475571922dbe0eb0e87ca3590e2f0d21a07c79f78b1810d2ccc",
    "results/toknorm_r50_s2/checkpoints.csv": "1e65272b85e9f6bbad9a77db7c511cb837f2c3693712a77a3f1ea50d1285c2de",
    "results/toknorm_r50_s2/metrics.csv": "12c10b900b823c6ee50c7c6badc334b1bb4fc3e8fae03d3939c1b29125e2dfc4",
    "results/toknorm_r50_s2/reliability.csv": "e390bef95545d47d81762b5f598cc41896c9ef1b86a24bdead504f72df97580b",
    "results/toknorm_r67_s0/checkpoints.csv": "3c91716043ddd41b3573da4672d93c31d2b21776c5f1e230f8a62b1f7cb30a0c",
    "results/toknorm_r67_s0/metrics.csv": "6046dfb17de1c8456b31810964f1b200bb60f258470a6a2921fdf5a01a40e1ab",
    "results/toknorm_r67_s0/reliability.csv": "1d28b7ca3fda0af87730341cca8a4b537d8fca1decf6afcbc18b3d18e39ab696",
    "results/toknorm_r67_s1/checkpoints.csv": "9aba69d5be0cf1ba507a4fc89326da3399d7423776d7de3244655fa09bc53c8a",
    "results/toknorm_r67_s1/metrics.csv": "66a8bfc2b6858a4530f2a6fd89dde4bb43662c79332aa22343693a5a7f4e1ea4",
    "results/toknorm_r67_s1/reliability.csv": "12180a01d9d5e8d7ebe885b7165099ccf6bcc45c3eeda6b754886ac40334ffbf",
    "results/toknorm_r67_s2/checkpoints.csv": "ed848a7993c9cc4c4082b57348be51426ce292418953455957e1564068cbb1be",
    "results/toknorm_r67_s2/metrics.csv": "8bc35fa65d9e4dc623c5557ba5beeffcb60d5cf8e3a4b06cc185db5167a39abf",
    "results/toknorm_r67_s2/reliability.csv": "f88d9f9b02df9979af9c6ba68d4c6522bd4c92c5d4b557dfcc1a94ee62aee042",
    "results/L_mgda_r33_s0/run.json": "77eee6cdd3be3b154a41a42aeca8a2184bf75235550582c92370b44abfd81472",
    "results/L_mgda_r33_s1/run.json": "ac5dc7713a3d12424126e90e4cfc869c0df1dab6e804052411cf1d5c60e5bf09",
    "results/L_mgda_r50_s0/run.json": "3e59bbb64bb21c6aeced9894b189cc2c9f2f3fad6f8b5ab2d0a6ab413ab36c4a",
    "results/L_mgda_r50_s1/run.json": "ca6fb00eadbc8734038a0ecb8cd7c4886f700852b22328f5aaa79443d672ea5f",
    "results/L_mgda_r67_s0/run.json": "0c43d284cb40a35feeeff98a7201e021438c5c8acbbd79daa411811c3874aef7",
    "results/L_mgda_r67_s1/run.json": "7b4884fd3c55e10c8ba3cd0c755f2453702aec8917b1cb183ce0484829a33096",
    "results/L_naive_r33_s0/run.json": "28a40dd5d83b055497f516d802cd1896eb36b16109672988939dd03b40b3fb62",
    "results/L_naive_r33_s1/run.json": "ecea415cd80bef33b373567520fa9250714e3bda75488642c0b2658020425bf3",
    "results/L_naive_r50_s0/run.json": "6b8c4ef3e1458788014dac0677dd2ea321481db523fb2c925bf3cc9dd8046258",
    "results/L_naive_r50_s1/run.json": "e34362e97182e7947d739135272f892f5884cc10ea83fb51eba4de9bfd2bad7b",
    "results/L_naive_r67_s0/run.json": "0ccc663c5ce3ac7b09c52663513e342a666cb0ce726f889107e7188bd23b336a",
    "results/L_naive_r67_s1/run.json": "7f49de7b31f54c43e82842a4458494d9e89b922eb6f47861cf9aa0e7d4d1b361",
    "results/L_pcgrad_r33_s0/run.json": "13724c7d71057aeda64725f91e01d22456aa4c7d93b9bde341f2822ab0e9b407",
    "results/L_pcgrad_r33_s1/run.json": "811a1c2391c538e6ad46786c2b13700fa25bed1708de3fea13de4e56dab581a5",
    "results/L_pcgrad_r50_s0/run.json": "1e41f5f1cc4eabfbf511eaaa298c76b9e242bd05ca62e39a956edd5d019fb239",
    "results/L_pcgrad_r50_s1/run.json": "e11d97fe74e9cc339dec5b6aef1630e4f94c45b22007e7f937aaf0056c468213",
    "results/L_pcgrad_r67_s0/run.json": "54320a5a60523ef8dc99b5c54dbf9450f2f12bd34ecbaef402039ab219bbff7b",
    "results/L_pcgrad_r67_s1/run.json": "e4ec909910cecca190c52e5d4051e665abb37d80c99501a0aebb99b2a10e64e8",
    "results/cagrad_r33_s0/run.json": "6ae8279d36f47fa7f1607bd360f3c939b5cec85beebe223ea0fa842219f44cd4",
    "results/cagrad_r33_s1/run.json": "a1561186c8dc6126b13681f37a67a75fb72c72bb20020925acae886c8cb93d6a",
    "results/cagrad_r33_s2/run.json": "3eb7eab4ffda289bbc9842a3ff12874c3923bf6aa57fa0eb8aab29bc02f81bee",
    "results/cagrad_r50_s0/run.json": "3127fcf64d4e4de29e1673feb1b760bd10e47a82471b807edf045574e2490bf5",
    "results/cagrad_r50_s1/run.json": "7be1d55529bfb484b8ae1d482aebdaa021e567fc2e11e09f94d5f09497d15285",
    "results/cagrad_r50_s2/run.json": "1eaa30fd4382efc679a8e6eca23be2bac3fc9ff3f358c3d5c82fe6a7d802c8ec",
    "results/cagrad_r67_s0/run.json": "ecc564322d6a6e2f6b566a9a6af0251e328e00ab6eef2a29e8ce35fc11fa59a3",
    "results/cagrad_r67_s1/run.json": "f5dbe69388131a9a10490299d1310ed5a550103ff026624425895a75144d9331",
    "results/cagrad_r67_s2/run.json": "d84a0a65499e9cfc75d60d6f6c65c012e7b6abb5acf54551aa3341cfade1b5ec",
    "results/gradnorm_r33_s0/run.json": "ebae04eebc6b75963ea4533eaa4370891efadc9c8bb727718f2cb893ca81739e",
    "results/gradnorm_r33_s1/run.json": "a3999a3e9c9340d400d9fd851b85dd4677dd2df1ad11c138eaf916b807129c5c",
    "results/gradnorm_r33_s2/run.json": "85036603102822240e30b80e93e3ca4c332c3f0ce8ae5b3c3b0df760483b20ef",
    "results/gradnorm_r50_s0/run.json": "96852b544e69b4a7f9ded46faadd52e55e636a77a7d58ad143dd99322214f7ba",
    "results/gradnorm_r50_s1/run.json": "bc7e52c7b901174ceb3c35440b0fb038133cacfbb502bbce16ae7e68da93d1b5",
    "results/gradnorm_r50_s2/run.json": "42e70d1206d6f83ec850e433a7671c7a49feebcacd49599771d18e6cd1450271",
    "results/gradnorm_r67_s0/run.json": "5e7add0e1ca7023559174343cf34e420596e3fbbfbb71ec39efb2ef45029c4be",
    "results/gradnorm_r67_s1/run.json": "cfc6d9cd19af84b87df3df2fc4463fc1a3562208a1c3e47ae8fd0eb64c775b8b",
    "results/gradnorm_r67_s2/run.json": "ecfdaa72b6b7b3fcb3944c0463267f9007a3bb8c97590deb02c0c7f5adf4a901",
    "results/mgda_r33_s0/run.json": "ad7849e275f8d7b9e2a9c970a22efa9052727fd11c5c3576c8028aa6b4f7b7f5",
    "results/mgda_r33_s1/run.json": "f0af1039683bdcf588ac2fc82b221e37e5441e5ad91db03599c974ebb9758e7d",
    "results/mgda_r33_s2/run.json": "34f0cae623529e6b17de596145a4ffc9cd7050b17b7af77f09ae58370f21f838",
    "results/mgda_r50_s0/run.json": "0d4fcab9fe87f38c77f1bff5d7c166b3b14ae0415fa9c8e146c5936ff2554d5d",
    "results/mgda_r50_s1/run.json": "f42cddeeff094cb38a3cd6f5a2eda941b9e7ba840cc82c1107057cea9a4441ab",
    "results/mgda_r50_s2/run.json": "128c193c832dd345dda968cfdff0c0b306f91e803dd95d728bebb6a5647b1066",
    "results/mgda_r67_s0/run.json": "dcb26beebc32ddf02245289630a48f0afa7bd0495020710f6b60d65f68499dab",
    "results/mgda_r67_s1/run.json": "555bb476a31bf7a2c63a5ca684ad4c378ca75a1e08ece0a44c73007048d1c2f2",
    "results/mgda_r67_s2/run.json": "e9d099effa1580a18220cac109a1bb4b5e377ae0552aa846bb0abb6356f3426e",
    "results/naive_r33_s0/run.json": "f98401551b6fa1f374295e2b5b312ba3ac1cfa134fa457d02c5f47482cfd5963",
    "results/naive_r33_s1/run.json": "172528a21ddf27a802a0dc342d73be518d4132b275b0fc78af453d1887ec476b",
    "results/naive_r33_s2/run.json": "7659f84dd6e2d638ce77920fae263115ea0116a756d73cc3ea5789d4ca1265b9",
    "results/naive_r50_s0/run.json": "44ada1b9f3c9adb6658048c317ce3cb9ed3d3b3cb54864e095a77197d94c4e78",
    "results/naive_r50_s1/run.json": "6b901d8ee802e58e597af89c9c47476bc3503d7a815645195e10a4baa80a79e4",
    "results/naive_r50_s2/run.json": "ba00e6ee983548219725e2043c92735185894c254283a8ef7c1e6c22462f515c",
    "results/naive_r67_s0/run.json": "9ad2df2032973bb5165acfb75058588878053a1ebf6b903941281e4a44acdd24",
    "results/naive_r67_s1/run.json": "e2c219a53929c085ec4a81545065d117cd11e859f8b99501d43246f4566eef02",
    "results/naive_r67_s2/run.json": "3914245d3dacc12eabfd0acbe82ec1a7aec083bbd18ba18e66b2b616d1238ed1",
    "results/pcgrad_r33_s0/run.json": "cfbf7b9c284ad3d31212beb6f8893d88d34c78634faf63c81591f43846876a06",
    "results/pcgrad_r33_s1/run.json": "f3be249f7ccc4d8ce23be2ab52b932ebb72cf81dc0b2361b98f51ea70e62a0b4",
    "results/pcgrad_r33_s2/run.json": "30c01a711dfc4863ceba52cac75f2ba8afcee4a3c8fd1f57932c18dab8ce7133",
    "results/pcgrad_r50_s0/run.json": "c9b3e993a25b13bedd94bba1b31c32be2ac6dae25f5717b855412510ccb9bed4",
    "results/pcgrad_r50_s1/run.json": "d6b18a535be9eedbdf684a45149416e1aad6ac3eed1b9a41425a0709aba862b4",
    "results/pcgrad_r50_s2/run.json": "21a3ab6267fbf68bfa2981bb95c4c85c471d4028daf6327729b79a03c475cb97",
    "results/pcgrad_r67_s0/run.json": "4d503e2f22ecfba2647a89e5acc957cf2900a0dd484ae3de2cc5c85236551f39",
    "results/pcgrad_r67_s1/run.json": "20f455fb712a3b06e126aac43c7b9286fa8d19bf827258bc294cefb94d7f161d",
    "results/pcgrad_r67_s2/run.json": "65c02cf0a50d8099ecc33cc56367f5aca389eb85df3359a79a0c0088542c4edb",
    "results/proj_a025_r50_s0/run.json": "e704b1645c971deb19310e6746176853223761b6a158aa933294027769634d80",
    "results/proj_a025_r50_s1/run.json": "733339403f7d62c536dfbc7efbb8c6ae8dee13eb7310e9465c2d28528b18f794",
    "results/proj_a025_r50_s2/run.json": "d35964c7e69ca8f104466adc0fa3c2e6621525d5b6ff62a027837b3297a6d222",
    "results/proj_a050_r50_s0/run.json": "4b7051480b9c7987ecccb9ffc7af0d5db171e2a6f367f838dcdff0656416c10a",
    "results/proj_a050_r50_s1/run.json": "7896632ed31272f1bfd9598db31cbe705e868c3c0cb909d523b6229459d687e6",
    "results/proj_a050_r50_s2/run.json": "bb7e059bb15abc658ca5912c6211233d184b992e707afc7206c00cb35573af2c",
    "results/proj_a075_r50_s0/run.json": "bf42e9ee8aab990f492292cd9819f83087d19fcc9e3560bf3f843ce56d16a8ef",
    "results/proj_a075_r50_s1/run.json": "be1569ae4fc78d413d924534918711b5640e52abda139bdcbbebe5bc4be23261",
    "results/proj_a075_r50_s2/run.json": "3c2abb7d28757427591e81fb11234043045c3329d115eded785f7ce8d84507ec",
    "results/proj_a100_r50_s0/run.json": "cd8afb6b665c2eb342db93d812ee4b0e9f373815287b7baadaf92c5738a1fa97",
    "results/proj_a100_r50_s1/run.json": "4ab0beca7e81c8005718919d1a5a126a9c59f5a28d4f1832154997691e51e117",
    "results/proj_a100_r50_s2/run.json": "f71bf5f7e4485f7b79354390b34c3a4805f20f61c48e95bdd138a32c2fc4041b",
    "results/soap_r33_s0/run.json": "7de6e245656d17fd5339b365f1592193368d6f69c9c66a0ea6bc497e95df4abe",
    "results/soap_r33_s1/run.json": "bd920200094e3c5f4fccf3dbf393ea750e76c22cc43bd4b3b11dbda25f9284f3",
    "results/soap_r33_s2/run.json": "24123b955ef6debab7d9c1b4cb786cd87b9bd3201863b364b8ead9e64599f8c5",
    "results/soap_r50_s0/run.json": "a9aefdd0d7be39a70d47614b6d3daceaee285101df5f1cf853db3c647c42e8fc",
    "results/soap_r50_s1/run.json": "fae3a7edf1a240b5135679c77cf19e5b806e4f7dad0039c723e276170fe57249",
    "results/soap_r50_s2/run.json": "bd9bc589a3c93620ed112969024c17fafad28a7278ab5853ef3b6bbb65591a58",
    "results/soap_r67_s0/run.json": "77e326de09df77bc1820c7d31e0aec763374372389687cb85bda3edb153829d0",
    "results/soap_r67_s1/run.json": "1fcde24a11ea15dbb993dc0b3681350f723775cd48545789490da26d2edd9c6f",
    "results/soap_r67_s2/run.json": "3f40c64ddcccc9cc921650334fc6f05bcfad9048315454247b5b77f5ff7ce99e",
    "results/toknorm_r33_s0/run.json": "4fecbb08ad7a9c3dd03f8d2e4c49991b4dbb66cc381af3e9ef341a2ea1c08e77",
    "results/toknorm_r33_s1/run.json": "2b44ecf5d5923901d130e443d604e74356878c6d942ff684f74e57be3fb179ef",
    "results/toknorm_r33_s2/run.json": "5c829798ac34a1fb4049b0fdcd40a41de40fca4bcd642f0dc367c0fa75d1cc3f",
    "results/toknorm_r50_s0/run.json": "467bda5f4970f7c7c4ab2588aa6f3da6b74d1523168e15d83c57d305b4e3dcb6",
    "results/toknorm_r50_s1/run.json": "9c73dcf4f75f79cf5411d35527d426ae2533cf76be2123e4702b320043c8a5d4",
    "results/toknorm_r50_s2/run.json": "af3a4c30bee85ba5141b76412075d4640ba0ff75bb51d98aaf46ae6ee2e7b881",
    "results/toknorm_r67_s0/run.json": "5984ce524d071501fb7d9b3192f741478a2890c0df2d87d1852b2d2ef9159cb0",
    "results/toknorm_r67_s1/run.json": "1ab66928caec289174573a6d13bc4f47904010a551066dba767913db45444b3f",
    "results/toknorm_r67_s2/run.json": "265bae2e9cada0b5f23bea5590e6fe9017949808c064c9fab85dca3b079c70b0"
  },
  "raw_data_unchanged": true,
  "training_executed": false,
  "notes": [
    "Predictive plot uses E1_pred, not concurrent E1_early.",
    "E2 highlights true two-axis Pareto domination.",
    "E3 retains the previously selected 200-500 window.",
    "CIs reused verbatim; no inference re-estimated for style."
  ]
}
